Photon-pair generation in a heterogeneous silicon photonic chip

Integrated Silicon photonics has played an important role in advancing the applications of quantum information and quantum science. However, due to different material properties, it is challenging to integrate all components with excellent performance based on homogeneous material. Here, by combining high nonlinearity and low losses in a heterogeneous silicon platform, we efficiently generate high-quality photon pairs through spontaneous four-wave mixing in hydrogenated amorphous silicon waveguide and route them off-chip through low loss silicon nitride waveguide. A record high coincidence- to- accidental rate value of 1632.6 ($\pm$ 260.4) is achieved in this heterogeneous design with a photon pair generation rate of 1.94 MHz. We also showcase a wide range of multi-channel photon sources with coincidence- to- accidental rate consistently at 200. Lastly, we measure heralded single-photons with a lowest $g^{(2)}_H(0)$ of 0.1085 $\pm$ 0.0014. Our results demonstrate the heterogeneous silicon platform as an ideal platform for efficient generation of photon pairs and routing them off-chip with low losses. It also paves a way for the future hybrid photonic integrated circuit by collecting distinct features from different materials.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

